The Minimum Edit Arborescence Problem and Its Use in Compressing Graph Collections [Extended Version]

The inference of minimum spanning arborescences within a set of objects is a general problem which translates into numerous application-specific unsupervised learning tasks. We introduce a unified and generic structure called edit arborescence that relies on edit paths between data in a collection, as well as the Min Edit Arborescence Problem, which asks for an edit arborescence that minimizes the sum of costs of its inner edit paths. Through the use of suitable cost functions, this generic framework allows to model a variety of problems. In particular, we show that by introducing encoding size preserving edit costs, it can be used as an efficient method for compressing collections of labeled graphs. Experiments on various graph datasets, with comparisons to standard compression tools, show the potential of our method.

==> data/AIDS.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
10,0.564206767,0.018155781,0.001540507,4.95724E-05,304.711246,24.60231439,14.0977272,0.658772916,0.02008261,3.0218,2.533,0.030352044,189.3055134,4.435043871,93.3904888,23.64128154
20,0.544178478,0.017511284,0.001840522,5.92267E-05,504.7209462,13.62666828,14.508811,0.432058672,0.02008261,3.0218,2.533,0.027952604,375.5849572,2.752734053,108.0345694,14.26762849
30,0.532212909,0.017126241,0.001376885,4.43072E-05,693.4424558,16.90870222,14.9402546,0.305494917,0.02008261,3.0218,2.533,0.026686543,556.268707,3.469483151,114.7559332,16.43780035
40,0.523952418,0.016860424,0.003236952,0.000104163,886.7275228,168.2013481,14.9362328,0.795349993,0.02008261,3.0218,2.533,0.025867637,740.7111608,182.5440828,123.3860362,19.90287843
50,0.516457978,0.016619258,0.001743784,5.61138E-05,1086.474313,9.922995693,14.8499626,0.430462548,0.02008261,3.0218,2.533,0.025203673,936.6404094,12.61631441,126.8491946,14.5237461
60,0.51166474,0.016465015,0.00062319,2.00538E-05,1279.149619,21.45569573,15.0072648,0.431407131,0.02008261,3.0218,2.533,0.024768763,1110.222262,15.83745896,145.2872218,12.05808746
70,0.509414155,0.016392593,0.000851851,2.7412E-05,1490.159953,7.857214845,14.2898446,0.682127662,0.02008261,3.0218,2.533,0.024547522,1309.617399,10.59506128,156.7456906,12.13750235
80,0.507442285,0.016329139,0.000520452,1.67478E-05,1669.266052,12.55571234,14.6289474,0.519712761,0.02008261,3.0218,2.533,0.024393547,1493.614935,6.917641956,150.8890566,15.7373125
90,0.506330762,0.016293371,0.000798527,2.5696E-05,1854.908264,11.85048213,14.8004272,0.308245249,0.02008261,3.0218,2.533,0.024253778,1678.464526,3.843733679,151.7701416,12.82592142
100,0.505074873,0.016252958,0.000215408,6.93169E-06,2013.920949,15.11059421,14.7989256,0.364831415,0.02008261,3.0218,2.533,0.024161807,1829.961281,16.01516375,158.4470976,3.578488404


==> data/AIDS_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
AIDS,471.152412,133.076225,627.724302,5.525161
AIDS,453.205237,149.14535,623.664825,5.073246
AIDS,464.732329,116.298663,602.862716,5.431697
AIDS,490.564758,167.878867,679.865886,5.664969
AIDS,487.166152,144.211655,653.874425,5.399105
AIDS,484.201949,139.14268,645.628392,5.337482
AIDS,486.172089,117.402576,626.542567,5.563055
AIDS,473.632254,132.646319,627.741375,5.196307
AIDS,483.876012,114.901282,621.790212,5.571818
AIDS,504.935454,129.029221,656.28408,5.374214
AIDS,479.960251,154.927005,657.962725,5.727038
AIDS,486.959904,93.830857,603.423998,5.126303
AIDS,574.323217,145.385991,742.930061,6.112545
AIDS,575.700204,164.985178,765.776318,5.764297
AIDS,542.586836,158.938813,724.308872,4.810855
AIDS,579.349756,201.003791,804.723646,5.191726
AIDS,562.027809,146.59566,732.888228,5.857614
AIDS,548.258711,154.765257,726.769556,5.71901


==> data/Mutagenicity.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
10,0.279899479,0.012084476,0.001224738,5.28772E-05,10233.68557,2532.820151,44.2439824,3.924077777,0.013293618,6.9826,5.9888,0.026804521,2093.979629,5.287971361,8069.256401,2530.383064
20,0.26693634,0.0115248,0.000481714,2.07977E-05,13394.40186,1669.68751,42.4704368,1.638349187,0.013293618,6.9826,5.9888,0.02536665,4209.994441,15.42061036,9114.152235,1664.591292
30,0.258402991,0.011156379,0.000930655,4.01804E-05,15193.02159,1145.290512,43.2016998,2.17719986,0.013293618,6.9826,5.9888,0.024474103,6299.079773,25.69300662,8819.168696,1144.416482
40,0.25246019,0.010899802,0.000465432,2.00947E-05,19358.67872,3409.747158,40.4313556,2.828991603,0.013293618,6.9826,5.9888,0.023822977,8436.323643,1748.466133,10844.90678,2489.750562
50,0.24701801,0.01066484,0.000705203,3.04467E-05,21092.35147,2847.22363,41.6808564,2.789964404,0.013293618,6.9826,5.9888,0.023268778,10375.97895,260.1016046,10639.96037,2618.522667
60,0.243731894,0.010522964,0.000319178,1.37803E-05,17961.49283,2038.820864,43.7171072,1.218185342,0.013293618,6.9826,5.9888,0.022903533,8899.126697,58.87480293,8982.897947,2094.071242
70,0.240564183,0.0103862,0.000401961,1.73544E-05,22427.80283,2125.301442,39.3385196,3.109822307,0.013293618,6.9826,5.9888,0.02261115,10498.53489,71.33606456,11848.4606,2099.352169
80,0.238541634,0.010298878,0.0009452,4.08084E-05,22881.40902,1321.00737,42.1691014,3.001216549,0.013293618,6.9826,5.9888,0.022384391,11990.83745,109.3176605,10798.1606,1354.740767
90,0.236736079,0.010220924,0.000408187,1.76232E-05,24089.46592,988.8081165,41.61705375,1.955753428,0.013293618,6.9826,5.9888,0.022215938,13634.67956,137.351902,10358.39293,1077.241472
100,0.234657795,0.010131196,0.000123855,5.34735E-06,24747.97685,1513.053214,41.1384775,0.6639415,0.013293618,6.9826,5.9888,0.022024958,14635.30797,159.3938,10011.276,1349.620335


==> data/Mutagenicity_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
Mutagenicity,5956.969624,7341.845017,13375.8189,14.347524
Mutagenicity,6066.800707,9870.689957,16010.55556,15.769783
Mutagenicity,5998.192647,8504.143721,14572.43936,15.885446
Mutagenicity,6055.307802,7024.156613,13152.17218,13.597
Mutagenicity,6270.695622,11958.64892,18300.48793,15.637745
Mutagenicity,6182.352607,8446.227218,14709.39707,15.161977
Mutagenicity,6001.384038,14064.53762,20141.33987,14.571903
Mutagenicity,6099.663217,6906.952391,13084.9561,14.557958
Mutagenicity,6074.291142,11674.64172,17823.06743,15.592196
Mutagenicity,5986.259953,9244.557137,15310.90112,16.412334
Mutagenicity,6006.930574,7533.446475,13611.67569,13.369612
Mutagenicity,6317.203651,13808.71623,20194.28984,13.125717
Mutagenicity,5920.099786,11215.32441,17209.54155,11.203086
Mutagenicity,5953.466276,11199.80255,17224.88228,14.50852


==> data/acyclic.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
10,0.649434726,0.015056006,0.005349025,0.000124008,5.0472295,0.453473772,1.250741433,0.078537527,0.018713789,0.067666667,0.071,0.014152734,1.1495026,0.176541958,2.4428305,0.320069924
20,0.625889563,0.014510153,0.005693375,0.000131991,6.0759342,0.419347624,1.268244633,0.065287835,0.018713789,0.067666667,0.071,0.013188076,2.3573952,0.200409307,2.249804033,0.363813003
30,0.610061883,0.014143216,0.004857614,0.000112615,7.148598167,0.517184742,1.204767267,0.100916366,0.018713789,0.067666667,0.071,0.012582216,3.522381667,0.265186055,2.236242167,0.415846257
40,0.598589789,0.013877255,0.005424823,0.000125765,8.247754267,0.573430889,1.243891167,0.087804219,0.018713789,0.067666667,0.071,0.012162308,4.5834282,0.366902949,2.231900467,0.432660864
50,0.589099131,0.013657231,0.005334709,0.000123676,9.920791967,0.814161209,1.252578933,0.070544249,0.018713789,0.067666667,0.071,0.011848204,6.131905667,0.579012385,2.2058135,0.311371304
60,0.583285731,0.013522458,0.005743156,0.000133145,10.57337213,0.750076947,1.283088967,0.105660369,0.018713789,0.067666667,0.071,0.011653286,7.023265667,0.566402932,2.083495633,0.311141117
70,0.577966203,0.013399134,0.004780915,0.000110837,11.67137317,0.690981723,1.355435167,0.089096433,0.018713789,0.067666667,0.071,0.011455747,8.0366092,0.540687351,2.05748,0.31604632
80,0.57535404,0.013338575,0.004503381,0.000104403,12.55547727,0.754687813,1.346773067,0.056725033,0.018713789,0.067666667,0.071,0.011340286,8.8743519,0.636090071,2.1180184,0.39767997
90,0.570337975,0.013222287,0.004189035,9.71154E-05,13.82558313,0.821031195,1.369777733,0.086935318,0.018713789,0.067666667,0.071,0.011218203,10.05352843,0.697962199,2.1944852,0.385989575
100,0.569260978,0.013197318,0.00397956,9.22591E-05,14.7951419,0.902363857,1.365897267,0.069307975,0.018713789,0.067666667,0.071,0.01117944,11.12871487,0.820855049,2.096287133,0.250671242


==> data/acyclic_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
acyclic,5.082979,2.036536,8.347031,0.344117
acyclic,4.838312,2.261401,8.402168,0.305395
acyclic,4.297524,2.123861,7.622815,0.32808
acyclic,4.417557,1.960064,7.66057,0.287319
acyclic,4.798094,1.661854,7.688297,0.266202
acyclic,4.543681,2.386938,8.659387,0.333226
acyclic,4.931299,1.947227,8.174105,0.26655
acyclic,4.492741,2.16608,8.035076,0.358691
acyclic,4.571797,2.217715,8.319207,0.389453
acyclic,5.079291,2.784871,9.435859,0.407486
acyclic,4.961518,2.271518,8.679717,0.296516
acyclic,4.873996,2.084915,8.36847,0.341088
acyclic,4.540421,2.521741,8.527275,0.330477
acyclic,4.354092,3.930885,9.649324,0.355853
acyclic,4.544252,1.986942,8.064439,0.345518
acyclic,3.863552,2.807474,8.165409,0.284421
acyclic,4.444554,2.198014,8.150613,0.339873
acyclic,4.183841,1.945931,7.684768,0.333586
acyclic,5.213166,1.940449,8.616947,0.285357
acyclic,4.410636,2.278963,8.021647,0.323843
acyclic,3.902448,2.056761,7.464063,0.299914
acyclic,4.917064,1.958017,8.317162,0.395447
acyclic,4.932712,2.985839,9.377421,0.365694
acyclic,3.792863,1.949692,7.215173,0.354273
acyclic,4.586449,2.44331,8.590486,0.362477
acyclic,4.73048,2.250355,8.333224,0.390381
acyclic,4.331594,1.932193,7.491729,0.367281
acyclic,5.010867,1.778838,8.519841,0.313174
acyclic,4.69816,2.169936,8.376952,0.362405
acyclic,4.156906,1.918694,7.473453,0.354474


==> data/mao.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
10,0.346108084,0.009421098,0.011432809,0.000311202,10.79016637,1.687525631,0.584273667,0.034576228,0.012277939,0.1524,0.0776,0.009880476,0.346827233,0.064529388,9.619560333,1.711349281
20,0.297012963,0.008084723,0.007726061,0.000210304,11.71225713,1.600097031,0.567621367,0.042928065,0.012277939,0.1524,0.0776,0.008022848,0.7249577,0.085552079,10.19795893,1.615489327
30,0.277894671,0.007564322,0.00566147,0.000154106,11.98862007,1.46637332,0.577940233,0.039515691,0.012277939,0.1524,0.0776,0.007380741,1.102588333,0.185579047,10.05798287,1.448956883
40,0.268488947,0.007308297,0.005340777,0.000145377,12.56131653,1.593884356,0.5624612,0.046996751,0.012277939,0.1524,0.0776,0.007061306,1.428698733,0.184275195,10.3982195,1.488009235
50,0.260867932,0.007100852,0.005727973,0.000155916,12.7551029,1.932394687,0.587049933,0.099233159,0.012277939,0.1524,0.0776,0.006844657,1.779133333,0.269980541,10.18041753,1.80175786
60,0.25352245,0.006900907,0.004057094,0.000110435,13.4886812,1.872816155,0.5725795,0.044145398,0.012277939,0.1524,0.0776,0.00674852,2.084718233,0.172537631,10.5992119,1.861053352
70,0.251443422,0.006844316,0.00350042,9.52818E-05,13.52235973,2.220573291,0.580719933,0.040085412,0.012277939,0.1524,0.0776,0.006642326,2.664010533,0.351583778,10.06513353,2.24330581
80,0.247166385,0.006727894,0.003414557,9.29446E-05,14.0738406,1.628719853,0.5818478,0.048027202,0.012277939,0.1524,0.0776,0.006583007,2.833748067,0.256312257,10.44234283,1.571653475
90,0.245325318,0.00667778,0.003922935,0.000106783,13.6966329,1.756575651,0.5850235,0.042258899,0.012277939,0.1524,0.0776,0.006521131,3.142908867,0.245210661,9.766898433,1.749613275
100,0.2439226,0.006639598,0.004124631,0.000112273,14.63953147,1.474336502,0.5741043,0.046212543,0.012277939,0.1524,0.0776,0.006465904,3.5274141,0.287154898,10.32171387,1.488506374


==> data/mao_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
mao,1.527816,10.132387,12.322103,0.133213
mao,1.665464,10.99923,13.373778,0.179126
mao,1.641894,12.548038,14.981343,0.147264
mao,1.649055,9.91056,12.248261,0.158636
mao,0.982759,7.64577,9.343168,0.150099
mao,1.460744,12.700548,14.848623,0.138196
mao,1.338701,10.711373,12.860439,0.186898
mao,1.244011,9.366328,11.309665,0.158386
mao,1.642478,9.496691,11.761915,0.141213
mao,1.728427,14.036165,16.540706,0.154957
mao,1.356417,11.597119,13.683989,0.225932
mao,1.288462,8.754033,11.029465,0.176399
mao,1.356148,8.164588,10.283745,0.144243
mao,1.251003,11.774064,13.783689,0.170039
mao,1.866794,10.723303,13.418917,0.185672
mao,1.402241,9.669773,11.776051,0.181173
mao,1.187335,9.390077,11.293324,0.148531
mao,1.301086,8.557424,10.601075,0.146435
mao,1.571786,10.604323,12.835089,0.189701
mao,1.510661,10.73397,12.950396,0.1667
mao,1.479245,9.318579,11.542361,0.132175
mao,1.239753,9.371177,11.215009,0.120052
mao,1.569124,12.044445,14.318604,0.163638
mao,1.32232,11.962503,13.959049,0.174784
mao,1.436993,10.529998,12.811615,0.189788
mao,1.324484,9.996604,12.022767,0.165457
mao,1.229442,9.120417,11.107319,0.155774
mao,1.473427,12.560661,14.803783,0.181492
mao,1.373382,8.724932,10.843442,0.127665
mao,1.43951,10.801505,12.969806,0.152779


==> data/msts_float_w.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
0,0.658125649,0.018424074,6.21279E-05,1.73926E-06,75.37006875,3.687779216,27.2236915,0.713192385,0.027666774,11.2768,11.6968,0.02022315,6.91931525,0.336716083,0,0
10,0.656531527,0.018379447,0.000202995,5.68E-06,543.015666,1.703465645,28.03094775,0.172952983,0.027666774,11.2768,11.6968,0.020146504,475.833026,1.437498597,0,0
20,0.656332629,0.018373879,0.000333676,9.34E-06,1002.902831,8.506004803,29.19835775,0.401404714,0.027666774,11.2768,11.6968,0.02010183,934.6463815,7.839564344,0,0
30,0.656278401,0.018372361,0.001183181,3.31E-05,1476.554079,2.439687658,29.3987075,0.846360441,0.027666774,11.2768,11.6968,0.020069616,1408.713164,3.474544375,0,0
40,0.655883363,0.018361302,0.000652523,1.82672E-05,1937.089207,6.362621162,30.3286205,0.55607077,0.027666774,11.2768,11.6968,0.020040746,1868.111293,6.355495516,0,0
50,0.656263327,0.018371939,0.000799421,2.24E-05,2409.19276,21.31123373,30.622189,0.698503734,0.027666774,11.2768,11.6968,0.02002822,2340.767876,22.11571704,0,0
60,0.656583181,0.018380893,0.000617855,1.73E-05,2881.404001,6.869864878,30.99332075,0.33327449,0.027666774,11.2768,11.6968,0.020002963,2811.281995,6.185362973,0,0
70,0.654681889,0.018327667,0.000545198,1.53E-05,3347.035226,32.16211972,30.942993,0.454199635,0.027666774,11.2768,11.6968,0.019988652,3277.486549,31.14897097,0,0
80,0.655256339,0.018343749,0.000831015,2.33E-05,3825.800742,11.72489605,31.545516,1.035751288,0.027666774,11.2768,11.6968,0.019976785,3754.96194,10.59997506,0,0
90,0.654838323,0.018332046,0.001351032,3.78E-05,4308.075537,8.675201021,32.275629,0.441245978,0.027666774,11.2768,11.6968,0.019965587,4235.422993,9.144151629,0,0
100,0.653464238,0.018293579,4.45E-05,1.25E-06,4670.218635,26.54854752,32.40268125,0.559455943,0.027666774,11.2768,11.6968,0.019958516,4598.538369,26.42937715,0,0


==> data/msts_float_w_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
msts_float_w,2064.224034,0,2151.569072,18.584447
msts_float_w,2036.920382,0,2116.1404,18.652248
msts_float_w,2049.635587,0,2129.114344,19.265756
msts_float_w,2079.480106,0,2157.998506,18.160238
msts_float_w,2075.783891,0,2156.061758,18.973172
msts_float_w,2093.824259,0,2174.18435,18.936452
msts_float_w,2091.897365,0,2172.746035,18.946319
msts_float_w,2105.464102,0,2186.312878,18.838391
msts_float_w,2131.137437,0,2211.226433,18.819115
msts_float_w,2119.100552,0,2202.550153,19.894964


==> data/msts_int_w.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
0,0.65820212,0.019220117,8.66533E-05,2.53036E-06,197.6968735,7.653227263,41.3510025,3.401861454,0.028505928,10.2436,10.8188,0.021093808,24.41726025,10.35678028,0,0
10,0.656434284,0.019168494,0.000382403,1.12E-05,1360.830938,93.39881264,40.74766675,3.855782877,0.028505928,10.2436,10.8188,0.021013617,1190.903371,88.11221141,0,0
20,0.655820495,0.019150571,0.000220034,6.43E-06,2456.555347,154.0051834,48.57023175,3.787068622,0.028505928,10.2436,10.8188,0.020967969,2306.76743,156.919615,0,0
30,0.656393107,0.019167292,0.000879996,2.57E-05,3794.726227,187.2084562,48.5456205,5.775731337,0.028505928,10.2436,10.8188,0.020930631,3639.915113,195.6360011,0,0
40,0.657439617,0.019197851,0.000572776,1.67256E-05,4629.151239,171.4092519,50.86428625,8.227774086,0.028505928,10.2436,10.8188,0.020906277,4485.553041,175.0706006,0,0
50,0.655732627,0.019148005,0.000695198,2.03E-05,4636.36611,966.2683596,38.274791,5.61166966,0.028505928,10.2436,10.8188,0.020887672,4512.797594,945.1088484,0,0
60,0.654732992,0.019118815,0.001056108,3.08E-05,3313.90701,448.4081682,30.22328,2.39451133,0.028505928,10.2436,10.8188,0.020866227,3238.913272,440.7526282,0,0
70,0.654510932,0.01911233,0.000631208,1.84E-05,3368.693228,25.48931091,29.5099795,0.699770766,0.028505928,10.2436,10.8188,0.020852233,3301.810243,25.59920264,0,0
80,0.655736671,0.019148123,0.000589083,1.72E-05,3780.14383,11.3479952,29.54948975,0.455307348,0.028505928,10.2436,10.8188,0.020837536,3712.38563,11.95545656,0,0
90,0.655368839,0.019137382,0.001074028,3.14E-05,4231.456891,13.17382393,32.28582733,0.340102491,0.028505928,10.2436,10.8188,0.020825824,4160.52633,11.82702874,0,0
100,0.653308049,0.019077205,7.95E-05,2.32E-06,4673.562911,3.005948879,33.55409167,2.098200493,0.028505928,10.2436,10.8188,0.020817665,4601.661429,2.678706892,0,0


==> data/msts_int_w_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
msts_int_w,1967.347201,0,2051.929903,18.512324
msts_int_w,1941.275553,0,2015.895092,17.72666
msts_int_w,1971.84472,0,2047.560847,18.879845
msts_int_w,1974.949333,0,2051.502116,19.001879
msts_int_w,2016.345757,0,2092.0146,18.638565
msts_int_w,2050.070051,0,2129.132771,18.798177
msts_int_w,2056.911284,0,2135.234582,18.979816
msts_int_w,2047.123543,0,2125.449048,18.4329
msts_int_w,2062.752296,0,2141.791425,18.846697
msts_int_w,2075.451191,0,2156.021029,18.99983


==> data/msts_no_w.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
0,0.457707066,0.013464052,7.16736E-05,2.10837E-06,112.0094585,6.821593078,30.98410425,1.579132516,0.030292201,7.133,7.4692,0.014477806,12.21525275,3.519708465,0,0
10,0.45251529,0.013311329,0.000725804,2.14E-05,821.7500608,52.44841041,33.30094925,2.671452527,0.030292201,7.133,7.4692,0.014276404,723.4319725,46.51660339,0,0
20,0.448979572,0.013207322,0.000502675,1.48E-05,1483.397269,32.14944303,34.2796405,3.102364301,0.030292201,7.133,7.4692,0.014130791,1386.232757,42.0753332,0,0
30,0.443906575,0.013058093,0.000267659,7.87E-06,2244.263599,64.33520995,33.02746,0.970255903,0.030292201,7.133,7.4692,0.013930657,2143.163161,63.10297493,0,0
40,0.440504087,0.012958004,0.000846923,2.49134E-05,3074.886463,122.3656309,31.80728825,1.220262734,0.030292201,7.133,7.4692,0.013792249,2982.748815,123.2098449,0,0
50,0.438228414,0.012891062,0.000761439,2.24E-05,3597.171335,137.8472071,41.90693625,12.86160856,0.030292201,7.133,7.4692,0.013702607,3489.000386,120.0351898,0,0
60,0.434582488,0.012783813,0.000214632,6.31E-06,4345.632285,221.2026233,42.36792225,6.414667722,0.030292201,7.133,7.4692,0.013562678,4238.769206,232.3134718,0,0
70,0.432791975,0.012731142,0.00080973,2.38E-05,4177.719026,458.3730839,34.78016675,4.773179111,0.030292201,7.133,7.4692,0.013465961,4080.071864,457.9715364,0,0
80,0.430854763,0.012674157,0.000315635,9.28E-06,6224.330171,1734.880842,44.688464,13.97001873,0.030292201,7.133,7.4692,0.013383948,6125.783381,1720.639912,0,0
90,0.429215358,0.012625931,0.000293119,8.62E-06,8084.58763,453.0032677,47.742993,7.941000989,0.030292201,7.133,7.4692,0.013303138,7956.396201,451.3622155,0,0
100,0.427531951,0.012576412,2.09E-05,6.16E-07,8677.739533,308.3069161,63.248977,7.88470624,0.030292201,7.133,7.4692,0.013238761,8532.690494,302.8677252,0,0


==> data/msts_no_w_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
msts_no_w,1529.630624,0,1590.646919,15.604805
msts_no_w,1609.722758,0,1670.142298,14.270028
msts_no_w,1638.745214,0,1698.936628,16.068984
msts_no_w,1626.663235,0,1688.082586,14.849888
msts_no_w,1587.261144,0,1646.633422,14.078206
msts_no_w,1579.049199,0,1636.735401,14.917467
msts_no_w,1583.385925,0,1641.89701,14.600663
msts_no_w,1607.766307,0,1665.805785,14.448505
msts_no_w,1635.488021,0,1699.241503,15.427024
msts_no_w,1618.525545,0,1678.45172,15.463407


==> data/pah.csv <==
percent_graphs,mean_theoretical_ratio_<abc_refined_plus_tar>,mean_file_size_ratio_<abc_refined_plus_tar>,std_theoretical_ratio_<abc_refined_plus_tar>,std_file_size_ratio_<abc_refined_plus_tar>,mean_compression_time_<abc_refined_plus_tar>,std_compression_time_<abc_refined_plus_tar>,mean_decompression_time_<abc_refined_plus_tar>,std_decompression_time_<abc_refined_plus_tar>,compression_ratio_<tar.bz>,compression_time_<tar.bz>,decompression_time_<tar.bz>,ABC_only_compression_rate,mean_gedlib_runtime,std_gedlib_runtime,mean_gedlib_runtime_refinement,std_gedlib_runtime_refinement
10,0.413687276,0.011581687,0.004092745,0.000114581,14.18670687,1.41975769,0.766783033,0.060157926,0.01096582,0.0836,0.2094,0.013525138,0.704582833,0.102093337,12.3100208,1.510430983
20,0.406910842,0.011391972,0.004609323,0.000129044,14.73628227,1.584325561,0.816262533,0.065821285,0.01096582,0.0836,0.2094,0.013259747,1.454272967,0.210866286,12.10810363,1.525344
30,0.404722969,0.01133072,0.004787262,0.000134025,15.56834883,1.617450468,0.809101933,0.045159232,0.01096582,0.0836,0.2094,0.013165569,2.159063067,0.266836932,12.22007737,1.543975221
40,0.402732975,0.011275008,0.004711904,0.000131916,16.2766509,1.277322388,0.7789034,0.058147378,0.01096582,0.0836,0.2094,0.013134316,2.974417333,0.390280016,12.11338133,1.286252044
50,0.401056601,0.011228076,0.004705322,0.000131731,16.73760997,1.350430602,0.7953819,0.045505306,0.01096582,0.0836,0.2094,0.013080903,3.579825267,0.297182151,11.9648772,1.402400673
60,0.399753584,0.011191596,0.00285065,7.98075E-05,18.1366729,1.617566928,0.7837734,0.051205133,0.01096582,0.0836,0.2094,0.013033448,4.481739567,0.443509693,12.4334604,1.587404353
70,0.398573775,0.011158566,0.004158241,0.000116415,18.33470897,1.83218894,0.788731867,0.053217636,0.01096582,0.0836,0.2094,0.01297784,5.077445833,0.612992372,12.1016145,1.656850448
80,0.397696386,0.011134002,0.004417163,0.000123664,19.37241383,1.302077691,0.804630433,0.049909877,0.01096582,0.0836,0.2094,0.012961116,5.869251433,0.495564828,12.2991259,1.217524069
90,0.397584379,0.011130867,0.004739062,0.000132676,20.0733172,1.432825528,0.808256667,0.052112012,0.01096582,0.0836,0.2094,0.012963416,6.383847667,0.582022046,12.53254803,1.354758437
100,0.396482975,0.011100031,0.004114126,0.00011518,20.6918083,1.865456397,0.8531836,0.064250305,0.01096582,0.0836,0.2094,0.012921396,7.2082903,0.525728518,12.2322071,1.732370169


==> data/pah_box.csv <==
Dataset,gedlib_runtime_initial,gedlib_runtime_refinement,comp_time,decomp_time
pah,2.967278,11.749547,15.966105,0.218407
pah,2.74679,11.389256,15.341878,0.430674
pah,2.899225,13.419777,18.100519,0.257699
pah,2.999679,12.288411,16.240578,0.278177
pah,3.830793,11.553473,16.592767,0.307299
pah,3.102433,11.447474,15.564782,0.238723
pah,2.400629,12.414971,16.030611,0.270907
pah,2.7635,12.640615,16.668977,0.271763
pah,2.926769,10.309837,14.27975,0.281043
pah,3.824644,11.37561,16.733647,0.239502
pah,2.952589,11.646092,15.606692,0.283992
pah,3.162317,11.986674,16.239008,0.239415
pah,2.617261,13.141007,16.896745,0.283824
pah,2.99504,11.404661,15.549353,0.278025
pah,2.991178,9.727437,13.953161,0.275465
pah,2.532795,13.47381,17.14303,0.255494
pah,2.771908,16.806696,20.662011,0.277027
pah,3.057808,12.639622,16.770448,0.285049
pah,2.992178,12.325115,16.262429,0.293969
pah,3.057582,12.743442,16.92398,0.263303
pah,2.979596,12.443033,16.83645,0.268613
pah,2.499457,12.261541,15.996657,0.300488
pah,2.465958,11.831446,15.322507,0.290559
pah,4.176389,12.100568,17.33534,0.258261
pah,2.606644,10.842433,14.492119,0.290809
pah,3.075897,13.835333,18.029073,0.272934
pah,2.992132,10.276296,14.532681,0.235633
pah,3.134839,11.263779,15.676999,0.354885
pah,3.098824,11.215205,16.0073,0.279602
pah,2.610388,12.848279,16.54393,0.233966

